An O(log N) Parallel Algorithm for Newton Step Computation in Model Predictive Control

The use of Model Predictive Control in industry is steadily increasing as more complicated problems can be addressed. Due to that online optimization is usually performed, the main bottleneck with Model Predictive Control is the relatively high computational complexity. Hence, a lot of research has been performed to find efficient algorithms that solve the optimization problem. As parallelism is becoming more commonly used in hardware, the demand for efficient parallel solvers for Model Predictive Control has increased. In this paper, a tailored parallel algorithm that can adopt different levels of parallelism for solving the Newton step is presented. With sufficiently many processing units, it is capable of reducing the computational growth to logarithmic growth in the prediction horizon. Since the Newton step computation is where most computational effort is spent in both interior-point and active-set solvers, this new algorithm can significantly reduce the computational complexity of highly relevant solvers for Model Predictive Control.

==> treestructure.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'treestructure.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{369.62890625bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48746833)%
    \put(0,0){\includegraphics[width=\unitlength]{treestructure.pdf}}%
    \put(0.01109221,0.02356486){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_0^0$}}}%
    \put(0.12363752,0.02356486){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_{N_0}^0$}}}%
    \put(0.27081215,0.02356486){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_0^{i}$}}}%
    \put(0.3855218,0.02572919){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_{N_i}^i$}}}%
    \put(0.66688507,0.02356486){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_{N_j}^j$}}}%
    \put(0.92660502,0.02356486){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_{N_p}^p$}}}%
    \put(0.55217543,0.02356486){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_0^{j}$}}}%
    \put(0.81189538,0.02356486){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_0^{p}$}}}%
    \put(0.14095218,0.21835482){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat x_0$}}}%
    \put(0.25999049,0.21835482){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat x_i$}}}%
    \put(0.6820354,0.21835482){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat x_j$}}}%
    \put(0.80107371,0.21835482){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat x_p$}}}%
  \end{picture}%
\endgroup%

